GEM-x: Exploration-driven Materials Discovery using Gaussian Mixtures and Ensemble Learning

Generative modeling offers a promising route to discovering crystalline materials beyond known databases, yet existing models often sample densely populated regions of composition-structure space, limiting novelty of the generated candidates. Here, we introduce GEM-x, a Gaussian mixture flow-matching framework that operates in a learned latent space and models the denoising velocity as a Gaussian mixture parametrized by a sparsely gated mixture-of-experts network, enabling multimodal, exploration-oriented sampling. We benchmark GEM-x against six leading generative models, including the All-atom Diffusion Transformer (ADiT), and assess the energetic plausibility of 1,000 generated candidates using r2SCAN density functional theory calculations. GEM-x generates stable or metastable, unique, and novel structures at a rate of 12.3%, compared with 9.6% for ADiT, representing a 28% relative improvement. This advantage is driven primarily by the generation of metastable, unique, and novel structures, for which GEM-x achieves a rate of 10.4% versus 7.1% for ADiT, a 46% relative improvement. Metastable phases are particularly attractive targets for materials discovery, as they can be experimentally realizable while offering functional properties superior to those of their thermodynamically stable counterparts. The findings suggest that exploration-driven generative modeling can expand the accessible materials landscape.

==> Figures/spacegroup_comparison_plots/generated_detected_spacegroups.csv <==
file,spacegroup_number,spacegroup_symbol
valid_unique_novel_crystal_0.cif,1,P1
valid_unique_novel_crystal_10.cif,1,P1
valid_unique_novel_crystal_101.cif,139,I4/mmm
valid_unique_novel_crystal_102.cif,8,Cm
valid_unique_novel_crystal_105.cif,123,P4/mmm
valid_unique_novel_crystal_106.cif,123,P4/mmm
valid_unique_novel_crystal_107.cif,216,F-43m
valid_unique_novel_crystal_109.cif,139,I4/mmm
valid_unique_novel_crystal_11.cif,4,P2_1
valid_unique_novel_crystal_113.cif,166,R-3m
valid_unique_novel_crystal_114.cif,166,R-3m
valid_unique_novel_crystal_115.cif,1,P1
valid_unique_novel_crystal_116.cif,1,P1
valid_unique_novel_crystal_120.cif,8,Cm
valid_unique_novel_crystal_121.cif,1,P1
valid_unique_novel_crystal_122.cif,1,P1
valid_unique_novel_crystal_123.cif,1,P1
valid_unique_novel_crystal_129.cif,1,P1
valid_unique_novel_crystal_130.cif,123,P4/mmm
valid_unique_novel_crystal_132.cif,11,P2_1/m
valid_unique_novel_crystal_135.cif,225,Fm-3m
valid_unique_novel_crystal_136.cif,187,P-6m2
valid_unique_novel_crystal_137.cif,36,Cmc2_1
valid_unique_novel_crystal_140.cif,139,I4/mmm
valid_unique_novel_crystal_144.cif,59,Pmmn
valid_unique_novel_crystal_146.cif,59,Pmmn
valid_unique_novel_crystal_148.cif,1,P1
valid_unique_novel_crystal_150.cif,1,P1
valid_unique_novel_crystal_152.cif,5,C2
valid_unique_novel_crystal_155.cif,12,C2/m
valid_unique_novel_crystal_159.cif,109,I4_1md
valid_unique_novel_crystal_16.cif,1,P1
valid_unique_novel_crystal_163.cif,225,Fm-3m
valid_unique_novel_crystal_164.cif,123,P4/mmm
valid_unique_novel_crystal_165.cif,1,P1
valid_unique_novel_crystal_166.cif,1,P1
valid_unique_novel_crystal_17.cif,1,P1
valid_unique_novel_crystal_172.cif,160,R3m
valid_unique_novel_crystal_177.cif,63,Cmcm
valid_unique_novel_crystal_182.cif,129,P4/nmm
valid_unique_novel_crystal_185.cif,1,P1
valid_unique_novel_crystal_189.cif,2,P-1
valid_unique_novel_crystal_19.cif,1,P1
valid_unique_novel_crystal_190.cif,1,P1
valid_unique_novel_crystal_191.cif,189,P-62m
valid_unique_novel_crystal_193.cif,3,P2
valid_unique_novel_crystal_194.cif,5,C2
valid_unique_novel_crystal_195.cif,1,P1
valid_unique_novel_crystal_196.cif,12,C2/m
valid_unique_novel_crystal_198.cif,6,Pm
valid_unique_novel_crystal_200.cif,1,P1
valid_unique_novel_crystal_201.cif,1,P1
valid_unique_novel_crystal_204.cif,2,P-1
valid_unique_novel_crystal_205.cif,1,P1
valid_unique_novel_crystal_207.cif,1,P1
valid_unique_novel_crystal_208.cif,1,P1
valid_unique_novel_crystal_21.cif,1,P1
valid_unique_novel_crystal_210.cif,1,P1
valid_unique_novel_crystal_211.cif,38,Amm2
valid_unique_novel_crystal_212.cif,38,Amm2
valid_unique_novel_crystal_216.cif,221,Pm-3m
valid_unique_novel_crystal_217.cif,47,Pmmm
valid_unique_novel_crystal_218.cif,1,P1
valid_unique_novel_crystal_219.cif,139,I4/mmm
valid_unique_novel_crystal_22.cif,8,Cm
valid_unique_novel_crystal_220.cif,42,Fmm2
valid_unique_novel_crystal_222.cif,225,Fm-3m
valid_unique_novel_crystal_224.cif,2,P-1
valid_unique_novel_crystal_226.cif,12,C2/m
valid_unique_novel_crystal_228.cif,1,P1
valid_unique_novel_crystal_229.cif,123,P4/mmm
valid_unique_novel_crystal_231.cif,139,I4/mmm
valid_unique_novel_crystal_232.cif,12,C2/m
valid_unique_novel_crystal_235.cif,63,Cmcm
valid_unique_novel_crystal_237.cif,221,Pm-3m
valid_unique_novel_crystal_238.cif,119,I-4m2
valid_unique_novel_crystal_24.cif,2,P-1
valid_unique_novel_crystal_240.cif,1,P1
valid_unique_novel_crystal_241.cif,194,P6_3/mmc
valid_unique_novel_crystal_242.cif,225,Fm-3m
valid_unique_novel_crystal_243.cif,225,Fm-3m
valid_unique_novel_crystal_244.cif,1,P1
valid_unique_novel_crystal_245.cif,1,P1
valid_unique_novel_crystal_247.cif,139,I4/mmm
valid_unique_novel_crystal_248.cif,123,P4/mmm
valid_unique_novel_crystal_25.cif,15,C2/c
valid_unique_novel_crystal_251.cif,71,Immm
valid_unique_novel_crystal_256.cif,225,Fm-3m
valid_unique_novel_crystal_257.cif,166,R-3m
valid_unique_novel_crystal_26.cif,2,P-1
valid_unique_novel_crystal_261.cif,221,Pm-3m
valid_unique_novel_crystal_262.cif,9,Cc
valid_unique_novel_crystal_263.cif,62,Pnma
valid_unique_novel_crystal_264.cif,1,P1
valid_unique_novel_crystal_266.cif,1,P1
valid_unique_novel_crystal_267.cif,1,P1
valid_unique_novel_crystal_268.cif,1,P1
valid_unique_novel_crystal_27.cif,166,R-3m
valid_unique_novel_crystal_270.cif,8,Cm
valid_unique_novel_crystal_271.cif,221,Pm-3m
valid_unique_novel_crystal_275.cif,161,R3c
valid_unique_novel_crystal_277.cif,1,P1
valid_unique_novel_crystal_278.cif,44,Imm2
valid_unique_novel_crystal_279.cif,8,Cm
valid_unique_novel_crystal_282.cif,12,C2/m
valid_unique_novel_crystal_284.cif,1,P1
valid_unique_novel_crystal_285.cif,1,P1
valid_unique_novel_crystal_286.cif,1,P1
valid_unique_novel_crystal_287.cif,8,Cm
valid_unique_novel_crystal_288.cif,1,P1
valid_unique_novel_crystal_289.cif,1,P1
valid_unique_novel_crystal_29.cif,1,P1
valid_unique_novel_crystal_291.cif,1,P1
valid_unique_novel_crystal_292.cif,1,P1
valid_unique_novel_crystal_293.cif,38,Amm2
valid_unique_novel_crystal_294.cif,8,Cm
valid_unique_novel_crystal_295.cif,1,P1
valid_unique_novel_crystal_297.cif,8,Cm
valid_unique_novel_crystal_298.cif,174,P-6
valid_unique_novel_crystal_30.cif,1,P1
valid_unique_novel_crystal_300.cif,6,Pm
valid_unique_novel_crystal_301.cif,1,P1
valid_unique_novel_crystal_303.cif,25,Pmm2
valid_unique_novel_crystal_307.cif,1,P1
valid_unique_novel_crystal_308.cif,1,P1
valid_unique_novel_crystal_309.cif,12,C2/m
valid_unique_novel_crystal_311.cif,160,R3m
valid_unique_novel_crystal_312.cif,1,P1
valid_unique_novel_crystal_313.cif,8,Cm
valid_unique_novel_crystal_314.cif,8,Cm
valid_unique_novel_crystal_317.cif,1,P1
valid_unique_novel_crystal_32.cif,12,C2/m
valid_unique_novel_crystal_320.cif,216,F-43m
valid_unique_novel_crystal_321.cif,160,R3m
valid_unique_novel_crystal_322.cif,1,P1
valid_unique_novel_crystal_323.cif,8,Cm
valid_unique_novel_crystal_324.cif,62,Pnma
valid_unique_novel_crystal_325.cif,12,C2/m
valid_unique_novel_crystal_326.cif,186,P6_3mc
valid_unique_novel_crystal_327.cif,160,R3m
valid_unique_novel_crystal_329.cif,1,P1
valid_unique_novel_crystal_330.cif,11,P2_1/m
valid_unique_novel_crystal_334.cif,6,Pm
valid_unique_novel_crystal_335.cif,187,P-6m2
valid_unique_novel_crystal_337.cif,129,P4/nmm
valid_unique_novel_crystal_338.cif,1,P1
valid_unique_novel_crystal_339.cif,6,Pm
valid_unique_novel_crystal_34.cif,2,P-1
valid_unique_novel_crystal_341.cif,1,P1
valid_unique_novel_crystal_345.cif,1,P1
valid_unique_novel_crystal_346.cif,44,Imm2
valid_unique_novel_crystal_349.cif,1,P1
valid_unique_novel_crystal_350.cif,38,Amm2
valid_unique_novel_crystal_352.cif,6,Pm
valid_unique_novel_crystal_354.cif,166,R-3m
valid_unique_novel_crystal_355.cif,71,Immm
valid_unique_novel_crystal_356.cif,6,Pm
valid_unique_novel_crystal_357.cif,1,P1
valid_unique_novel_crystal_358.cif,139,I4/mmm
valid_unique_novel_crystal_36.cif,66,Cccm
valid_unique_novel_crystal_360.cif,12,C2/m
valid_unique_novel_crystal_361.cif,5,C2
valid_unique_novel_crystal_363.cif,1,P1
valid_unique_novel_crystal_365.cif,1,P1
valid_unique_novel_crystal_366.cif,1,P1
valid_unique_novel_crystal_368.cif,225,Fm-3m
valid_unique_novel_crystal_38.cif,11,P2_1/m
valid_unique_novel_crystal_390.cif,225,Fm-3m
valid_unique_novel_crystal_391.cif,1,P1
valid_unique_novel_crystal_392.cif,1,P1
valid_unique_novel_crystal_395.cif,8,Cm
valid_unique_novel_crystal_397.cif,225,Fm-3m
valid_unique_novel_crystal_4.cif,2,P-1
valid_unique_novel_crystal_400.cif,123,P4/mmm
valid_unique_novel_crystal_401.cif,25,Pmm2
valid_unique_novel_crystal_402.cif,216,F-43m
valid_unique_novel_crystal_403.cif,1,P1
valid_unique_novel_crystal_404.cif,62,Pnma
valid_unique_novel_crystal_407.cif,12,C2/m
valid_unique_novel_crystal_409.cif,12,C2/m
valid_unique_novel_crystal_41.cif,225,Fm-3m
valid_unique_novel_crystal_410.cif,8,Cm
valid_unique_novel_crystal_415.cif,189,P-62m
valid_unique_novel_crystal_416.cif,1,P1
valid_unique_novel_crystal_417.cif,12,C2/m
valid_unique_novel_crystal_418.cif,1,P1
valid_unique_novel_crystal_419.cif,1,P1
valid_unique_novel_crystal_42.cif,225,Fm-3m
valid_unique_novel_crystal_420.cif,160,R3m
valid_unique_novel_crystal_425.cif,1,P1
valid_unique_novel_crystal_428.cif,1,P1
valid_unique_novel_crystal_429.cif,6,Pm
valid_unique_novel_crystal_430.cif,1,P1
valid_unique_novel_crystal_431.cif,1,P1
valid_unique_novel_crystal_434.cif,1,P1
valid_unique_novel_crystal_436.cif,8,Cm
valid_unique_novel_crystal_438.cif,44,Imm2
valid_unique_novel_crystal_439.cif,1,P1
valid_unique_novel_crystal_443.cif,139,I4/mmm
valid_unique_novel_crystal_444.cif,64,Cmce
valid_unique_novel_crystal_445.cif,225,Fm-3m
valid_unique_novel_crystal_447.cif,1,P1
valid_unique_novel_crystal_449.cif,8,Cm
valid_unique_novel_crystal_451.cif,1,P1
valid_unique_novel_crystal_459.cif,1,P1
valid_unique_novel_crystal_46.cif,1,P1
valid_unique_novel_crystal_461.cif,2,P-1
valid_unique_novel_crystal_462.cif,82,I-4
valid_unique_novel_crystal_463.cif,12,C2/m
valid_unique_novel_crystal_465.cif,1,P1
valid_unique_novel_crystal_466.cif,1,P1
valid_unique_novel_crystal_468.cif,6,Pm
valid_unique_novel_crystal_475.cif,1,P1
valid_unique_novel_crystal_476.cif,1,P1
valid_unique_novel_crystal_477.cif,8,Cm
valid_unique_novel_crystal_478.cif,1,P1
valid_unique_novel_crystal_480.cif,121,I-42m
valid_unique_novel_crystal_483.cif,12,C2/m
valid_unique_novel_crystal_485.cif,12,C2/m
valid_unique_novel_crystal_486.cif,8,Cm
valid_unique_novel_crystal_489.cif,1,P1
valid_unique_novel_crystal_490.cif,44,Imm2
valid_unique_novel_crystal_494.cif,1,P1
valid_unique_novel_crystal_495.cif,8,Cm
valid_unique_novel_crystal_496.cif,6,Pm
valid_unique_novel_crystal_497.cif,1,P1
valid_unique_novel_crystal_498.cif,38,Amm2
valid_unique_novel_crystal_499.cif,2,P-1
valid_unique_novel_crystal_50.cif,1,P1
valid_unique_novel_crystal_502.cif,156,P3m1
valid_unique_novel_crystal_503.cif,8,Cm
valid_unique_novel_crystal_504.cif,5,C2
valid_unique_novel_crystal_505.cif,1,P1
valid_unique_novel_crystal_507.cif,1,P1
valid_unique_novel_crystal_508.cif,1,P1
valid_unique_novel_crystal_511.cif,99,P4mm
valid_unique_novel_crystal_514.cif,62,Pnma
valid_unique_novel_crystal_515.cif,221,Pm-3m
valid_unique_novel_crystal_518.cif,72,Ibam
valid_unique_novel_crystal_52.cif,1,P1
valid_unique_novel_crystal_529.cif,1,P1
valid_unique_novel_crystal_530.cif,2,P-1
valid_unique_novel_crystal_532.cif,2,P-1
valid_unique_novel_crystal_539.cif,1,P1
valid_unique_novel_crystal_54.cif,71,Immm
valid_unique_novel_crystal_543.cif,139,I4/mmm
valid_unique_novel_crystal_548.cif,1,P1
valid_unique_novel_crystal_551.cif,1,P1
valid_unique_novel_crystal_552.cif,1,P1
valid_unique_novel_crystal_557.cif,1,P1
valid_unique_novel_crystal_559.cif,1,P1
valid_unique_novel_crystal_56.cif,1,P1
valid_unique_novel_crystal_560.cif,1,P1
valid_unique_novel_crystal_565.cif,160,R3m
valid_unique_novel_crystal_568.cif,1,P1
valid_unique_novel_crystal_58.cif,8,Cm
valid_unique_novel_crystal_584.cif,127,P4/mbm
valid_unique_novel_crystal_585.cif,127,P4/mbm
valid_unique_novel_crystal_59.cif,12,C2/m
valid_unique_novel_crystal_590.cif,1,P1
valid_unique_novel_crystal_591.cif,1,P1
valid_unique_novel_crystal_594.cif,8,Cm
valid_unique_novel_crystal_596.cif,1,P1
valid_unique_novel_crystal_597.cif,1,P1
valid_unique_novel_crystal_598.cif,1,P1
valid_unique_novel_crystal_599.cif,9,Cc
valid_unique_novel_crystal_60.cif,5,C2
valid_unique_novel_crystal_602.cif,1,P1
valid_unique_novel_crystal_603.cif,1,P1
valid_unique_novel_crystal_604.cif,1,P1
valid_unique_novel_crystal_611.cif,1,P1
valid_unique_novel_crystal_613.cif,1,P1
valid_unique_novel_crystal_617.cif,225,Fm-3m
valid_unique_novel_crystal_618.cif,2,P-1
valid_unique_novel_crystal_62.cif,129,P4/nmm
valid_unique_novel_crystal_620.cif,1,P1
valid_unique_novel_crystal_621.cif,166,R-3m
valid_unique_novel_crystal_623.cif,225,Fm-3m
valid_unique_novel_crystal_626.cif,1,P1
valid_unique_novel_crystal_627.cif,1,P1
valid_unique_novel_crystal_628.cif,1,P1
valid_unique_novel_crystal_629.cif,1,P1
valid_unique_novel_crystal_63.cif,5,C2
valid_unique_novel_crystal_633.cif,8,Cm
valid_unique_novel_crystal_635.cif,139,I4/mmm
valid_unique_novel_crystal_636.cif,1,P1
valid_unique_novel_crystal_637.cif,2,P-1
valid_unique_novel_crystal_638.cif,1,P1
valid_unique_novel_crystal_64.cif,44,Imm2
valid_unique_novel_crystal_640.cif,2,P-1
valid_unique_novel_crystal_642.cif,10,P2/m
valid_unique_novel_crystal_644.cif,1,P1
valid_unique_novel_crystal_645.cif,1,P1
valid_unique_novel_crystal_648.cif,1,P1
valid_unique_novel_crystal_649.cif,1,P1
valid_unique_novel_crystal_653.cif,1,P1
valid_unique_novel_crystal_654.cif,1,P1
valid_unique_novel_crystal_657.cif,1,P1
valid_unique_novel_crystal_658.cif,1,P1
valid_unique_novel_crystal_659.cif,1,P1
valid_unique_novel_crystal_660.cif,2,P-1
valid_unique_novel_crystal_661.cif,1,P1
valid_unique_novel_crystal_663.cif,1,P1
valid_unique_novel_crystal_664.cif,1,P1
valid_unique_novel_crystal_666.cif,1,P1
valid_unique_novel_crystal_667.cif,1,P1
valid_unique_novel_crystal_669.cif,166,R-3m
valid_unique_novel_crystal_670.cif,8,Cm
valid_unique_novel_crystal_671.cif,1,P1
valid_unique_novel_crystal_672.cif,1,P1
valid_unique_novel_crystal_675.cif,1,P1
valid_unique_novel_crystal_677.cif,1,P1
valid_unique_novel_crystal_683.cif,1,P1
valid_unique_novel_crystal_684.cif,1,P1
valid_unique_novel_crystal_686.cif,1,P1
valid_unique_novel_crystal_687.cif,1,P1
valid_unique_novel_crystal_688.cif,1,P1
valid_unique_novel_crystal_689.cif,221,Pm-3m
valid_unique_novel_crystal_690.cif,1,P1
valid_unique_novel_crystal_691.cif,1,P1
valid_unique_novel_crystal_692.cif,1,P1
valid_unique_novel_crystal_693.cif,2,P-1
valid_unique_novel_crystal_694.cif,1,P1
valid_unique_novel_crystal_695.cif,1,P1
valid_unique_novel_crystal_698.cif,1,P1
valid_unique_novel_crystal_7.cif,225,Fm-3m
valid_unique_novel_crystal_70.cif,1,P1
valid_unique_novel_crystal_72.cif,6,Pm
valid_unique_novel_crystal_76.cif,1,P1
valid_unique_novel_crystal_77.cif,123,P4/mmm
valid_unique_novel_crystal_78.cif,8,Cm
valid_unique_novel_crystal_8.cif,1,P1
valid_unique_novel_crystal_81.cif,1,P1
valid_unique_novel_crystal_82.cif,71,Immm
valid_unique_novel_crystal_83.cif,8,Cm
valid_unique_novel_crystal_84.cif,1,P1
valid_unique_novel_crystal_85.cif,8,Cm
valid_unique_novel_crystal_87.cif,2,P-1
valid_unique_novel_crystal_90.cif,1,P1
valid_unique_novel_crystal_92.cif,1,P1


==> Figures/spacegroup_comparison_plots/mp20_vs_generated_spacegroup_counts.csv <==
spacegroup_number,mp20_count,generated_count,combined_count
1,781,152,933
2,1099,17,1116
5,427,6,433
6,271,10,281
8,606,26,632
11,448,3,451
12,2141,16,2157
14,927,0,927
15,848,1,849
36,284,1,285
38,616,5,621
44,305,5,310
62,1979,4,1983
63,1504,2,1506
65,437,0,437
71,702,4,706
74,500,0,500
107,264,0,264
123,1042,8,1050
127,406,2,408
129,820,3,823
136,254,0,254
139,2111,10,2121
140,465,0,465
141,313,0,313
148,602,0,602
156,519,1,520
160,491,6,497
164,879,0,879
166,1787,7,1794
186,295,1,296
187,551,2,553
189,771,2,773
191,599,0,599
193,395,0,395
194,1905,1,1906
216,861,3,864
221,1366,6,1372
225,6714,15,6729
227,499,0,499

